HCO+ and HCN J=3-2 absorption toward the center of Centaurus A

We have investigated the presence of dense gas toward the radio source Cen A by looking at the absorption of the HCO+ and HCN (3-2) lines in front of the bright continuum source with the Submillimeter Array. We detect narrow HCO+ (3-2) absorption, and tentatively HCN (3-2), close to the systemic velocity. For both molecules, the J=3-2 absorption is much weaker than for the J=1-0 line. From simple excitation analysis, we conclude that the gas density is on the order of a few 10^4 cm^-3 for a column density N(HCO+)/dV of 3x10^12 cm^-2 km^-1 s and a kinetic temperature of 10 K. In particular, we find no evidence for molecular gas density higher than a few 10^4 cm^-3 on the line of sight to the continuum source. We discuss the implications of our finding on the nature of the molecular gas responsible for the absorption toward Cen A.

==> refereereport2.txt <==
Dear Editor,
We thank the referee for his patience and comments for the 2nd version.
We have shortened the section 4.3, as suggested by the referee, and done
the minor corrections, as detailed below.
With best regards,
Sebastien Muller




Referee report
Article ID:	ApJ/296534/ART
Title:	HCO+ and HCN J=3-2 Absorption toward the Center of Centaurus A
 	
	Edited V2

I have read the revised version of the paper and the responses the authors
have supplied to my questions, and I think the paper is improved to
a level that I find satisfactory for publication in ApJ. I am a bit
concerned
that the new section 4.3 is a bit lengthy and the authors may consider
shortening it a bit (some information is repeated in the caption of fig 5).

-> we have shortened this section, mostly by removing the equation and its explanation.

I have a few minor comments below that the authors
can implement very easily.

minor points:

p3§3 I think it can be spelled Van Langevelde (capital V) in English.

-> corrected whenever necessary throughout the paper.


p4§1 of _eight antennas (not Height)
-> corrected

p4$5-p5§1 Please remove the sentence "On 1.8 km/s velocity resolution
channel the normalized brightness sensitivity is 2.5% per beam unit"
I guess this sentence was added to satisfy one of my comments, but this
is not what I meant and should be left out.

-> we removed the sentence.

p6.fig1 2\sigma, i.e. 0.18 km/s (surely the contour levels are at xx
Jy/beam and not at km/s?)

-> The units correspond to the integrated maps, normalized to the continuum.
However, we realize, thank to the referee comments, that it might indeed be more useful
for the readers to find units in Jy/beam km/s. The units in the caption of Fig.1
have been modified.

p10.§1 equation misses the division line in my version

-> we have this division line in our version. Might be a problem in the referee's version.


p10.§3 Van Langevelde

-> corrected.

p9.§4 inserted "useful information" but forgot to delete "strong
constraints" 

-> the expression "strong constraints" was barred (with \sout command).
The line may have not appeared in the referee's version.
The expression "strong constraints" is now removed.


--- End of the reply.

